Mass loss rates from mid-IR excesses in LMC and SMC O stars

We use a combination of BVJHK and Spitzer [3.6], [5.8] and [8.0] photometry to determine IR excesses for a sample of 58 LMC and 46 SMC O stars. This sample is ideal for determining IR excesses because the very small line of sight reddening minimizes uncertainties due to extinction corrections. We use the core-halo model developed by Lamers & Waters (1984a) to translate the excesses into mass loss rates and demonstrate that the results of this simple model agree with the more sophisticated CMFGEN models to within a factor of 2. Taken at face value, the derived mass loss rates are larger than those predicted by Vink et al. (2001), and the magnitude of the disagreement increases with decreasing luminosity. However, the IR excesses need not imply large mass loss rates. Instead, we argue that they probably indicate that the outer atmospheres of O stars contain complex structures and that their winds are launched with much smaller velocity gradients than normally assumed. If this is the case, it could affect the theoretical and observational interpretations of the "weak wind" problem, where classical mass loss indicators suggest that the mass loss rates of lower luminosity O stars are far less than expected.

==> table1.dat <==
Title: Mass loss rates from mid-IR excesses in LMC and SMC O stars
Authors: Massa D., Fullerton, A.W., Prinja, R.K.
Table: SMC Stellar Properties
================================================================================
Byte-by-byte Description of file: table1.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1- 13 A13    ---     Name      Star name
  15- 28 A14    ---     SpType    Spectral Type
  30- 32 A3     ---     SpSource  Source for spectral type (1)
  37- 41 F5.2   mag     Vmag      The V band magnitude
  46- 50 F5.2   mag     (B_V)     The (B-V) magnitude
  55- 59 I5     K       Teff      Effective temperature
  64- 67 F4.2   ---     log(L)    Log of L/L_sun
  72- 76 F5.2   ---     Mass      M_star/M_sun
  80- 84 F5.2   ---     Radius    R_star/R_sun
--------------------------------------------------------------------------------
Note (1): References for spectral types: 
     B10 = Bonanos et al. (2010)
     M95 = Massey et al. (1995)
     M02 = Massey et al. (2002)
     M09 = Massey et al. (2009)
     P09 = Penny & Gies (2009)
--------------------------------------------------------------------------------
AzV14        O3-4 V         B10    13.77    -0.19    44338    5.44    44.35    8.91 
AzV435       O4 V           B10    14.13    -0.07    43292    5.40    41.15    8.88 
AzV177       O4 V           B10    14.53    -0.21    43292    5.40    41.15    8.88 
NGC346-007   O4 V((f+))     B10    14.02    -0.24    43292    5.40    41.15    8.88 
AzV75        O5 I(f+)       B10    12.79    -0.16    38715    5.81    54.79   17.76 
AzV61        O5 III((f))    B10    13.54    -0.18    38881    5.68    42.91   15.20 
AzV377       O5 Vf          B10    14.59    -0.25    41200    5.31    35.38    8.86 
AzV388       O5.5 V((f))    B10    14.12    -0.21    40154    5.27    32.78    8.87 
AzV243       O6 V           B10    13.87    -0.22    39108    5.22    30.33    8.89 
AzV446       O6 V           B10    14.59    -0.24    39108    5.22    30.33    8.89 
AzV220       O6.5 ?fp       B10    14.50    -0.22    35929    5.67    46.83   17.64 
AzV15        O6.5 I(f)      B10    13.17    -0.21    35929    5.67    46.83   17.64 
AzV476       O6.5 V         B10    13.52    -0.09    38062    5.18    28.01    8.92 
AzV83        O7 Iaf         B10    13.58    -0.13    35001    5.62    44.90   17.64 
AzV232       O7 Iaf         B10    12.36    -0.20    35001    5.62    44.90   17.64 
AzV469       O7 Ib          B10    13.20    -0.22    35001    5.62    44.90   17.64 
AzV26        O7 II          B10    12.55    -0.20    35226    5.54    39.36   15.86 
AzV80        O7 III         M95    13.32    -0.13    35451    5.46    33.83   14.27 
AzV207       O7 V           B10    14.37    -0.22    37016    5.13    25.80    8.97 
AzV208       O7 V           B10    14.15    -0.10    37016    5.13    25.80    8.97 
AzV440       O7 V           B10    14.64    -0.20    37016    5.13    25.80    8.97 
AzV69        OC7.5 III((f)) B10    13.35    -0.22    34593    5.41    32.05   14.08 
AzV491       O7.5 III:      M95    14.72    -0.20    34593    5.41    32.05   14.08 
AzV47        O8 III((f))    B10    13.38    -0.26    33736    5.35    30.39   13.92 
AzV95        O8 III         B10    13.83    -0.19    33736    5.35    30.39   13.92 
AzV135       O8 III         B10    13.96    -0.23    33736    5.35    30.39   13.92 
AzV461       O8 V           B10    14.61    -0.21    34924    5.05    21.63    9.10 
AzV261       O8.5 I         P09    13.88    -0.07    32215    5.49    40.52   17.81 
AzV73        O8.5 V         M95    14.08    -0.17    33878    5.00    19.63    9.20 
AzV70        O9 Ia          P09    12.38    -0.17    31287    5.44    39.35   17.93 
AzV479       O9 Ib          B10    12.48    -0.15    31287    5.44    39.35   17.93 
AzV378       O9 III         B10    13.88    -0.24    32021    5.25    27.29   13.65 
AzV451       O9 V           M02    14.15    -0.23    32832    4.96    17.64    9.31 
AzV372       O9.5 Iabw      P09    12.63    -0.18    30358    5.40    38.22   18.07 
AzV456       O9.5 Ib        B10    12.89     0.09    30358    5.40    38.22   18.07 
AzV238       O9.5 II        P09    13.77    -0.22    30761    5.30    31.99   15.64 
AzV423       O9.5 II(n)     P09    13.28    -0.19    30761    5.30    31.99   15.64 
AzV120       O9.5 III       B10    14.56    -0.23    31163    5.19    25.76   13.55 
AzV170       O9.5 III       B10    14.09    -0.23    31163    5.19    25.76   13.55 
AzV334       O9.5 III       B10    13.81    -0.21    31163    5.19    25.76   13.55 
AzV327       O9.7 I         B10    13.25    -0.22    29987    5.38    37.78   18.14 
AzV215       B0 Ia          P09    12.69    -0.09    29430    5.35    37.10   18.25 
AzV235       B0 Iaw         P09    12.20    -0.18    29430    5.35    37.10   18.25 
AzV104       B0 Ib          P09    13.17    -0.16    29430    5.35    37.10   18.25 
AzV216       B0 IIW         M02    14.32    -0.17    29868    5.25    30.65   15.67 
NGC346-026   B0 IV          E09    14.87    -0.14    30740    4.87    13.65    9.59 


==> table2.dat <==
Title: Mass loss rates from mid-IR excesses in LMC and SMC O stars
Authors: Massa D., Fullerton, A.W., Prinja, R.K.
Table: LMC Stellar Properties
================================================================================
Byte-by-byte Description of file: table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1- 13 A13    ---     Name      Star name
  15- 28 A14    ---     SpType    Spectral Type
  30- 32 A3     ---     SpSource  Source for spectral type (1)
  37- 41 F5.2   mag     Vmag      The V band magnitude
  46- 50 F5.2   mag     (B_V)     The (B-V) magnitude
  55- 59 I5     K       Teff      Effective temperature
  64- 67 F4.2   ---     log(L)    Log of L/L_sun
  72- 76 F5.2   ---     Mass      M_star/M_sun
  80- 84 F5.2   ---     Radius    R_star/R_sun
--------------------------------------------------------------------------------
Note (1): References for spectral types: 
     B09 = Bonanos et al. (2009)
     P09 = Penny & Gies (2009)
--------------------------------------------------------------------------------
Sk -66 172   O2 III(f*)+OB  B09    13.13    -0.12    48849    5.93    84.09   12.92 
Sk -68 137   O2 III(f*)     B09    13.35    -0.08    48849    5.93    84.09   12.92 
LH64-16      ON2 III(f*)    B09    13.67    -0.22    48849    5.93    84.09   12.92 
Sk -70 91    O2 III         B09    12.78    -0.23    48849    5.93    84.09   12.92 
BI 237       O2 V((f*))     B09    13.98    -0.12    51269    5.82    79.66   10.24 
Sk -67 166   O4 If+         B09    12.27    -0.22    41809    5.92    60.68   17.39 
Sk -71 46    O4 If          B09    13.25    -0.09    41809    5.92    60.68   17.39 
Sk -67 167   O4 Inf+        B09    12.54    -0.19    41809    5.92    60.68   17.39 
Sk -65 47    O4 If          B09    12.51    -0.18    41809    5.92    60.68   17.39 
Sk -67 69    O4 III(f)      B09    13.09    -0.16    43985    5.70    54.76   12.13 
Sk -67 105   O4 f           B09    12.42    -0.15    43985    5.70    54.76   12.13 
Sk -67 108   O4-5 III       B09    12.56    -0.20    43985    5.70    54.76   12.13 
Sk -71 45    O4-5 III(f)    B09    11.47    -0.11    43985    5.70    54.76   12.13 
Sk -70 60    O4-5 V((f))pec B09    13.85    -0.19    46395    5.56    52.67    9.30 
Sk -70 69    O5.5 V((f))    B09    13.94    -0.27    43958    5.43    43.40    8.93 
Sk -67 111   O6 Ia(n)fp     B09    12.57    -0.20    37415    5.75    46.07   17.78 
Sk -65 22    O6 Iaf+        B09    12.07    -0.19    37415    5.75    46.07   17.78 
Sk -69 104   O6 Ib(f)       B09    12.10    -0.21    37415    5.75    46.07   17.78 
Sk -66 100   O6 II(f)       B09    13.26    -0.21    38268    5.60    42.32   14.39 
BI 208       O6 V((f))      B09    13.96    -0.24    41521    5.30    36.13    8.63 
Sk -71 19    O6 III         B09    14.27    -0.20    39121    5.46    38.57   11.67 
Sk -66 18    O6 V((f))      B09    13.50    -0.20    41521    5.30    36.13    8.63 
Sk -71 50    O6.5 III       B09    13.45    -0.30    39121    5.46    38.57   11.67 
Sk -70 115   O6.5 III       B09    12.24    -0.10    39121    5.46    38.57   11.67 
BI 13        O6.5 V         B09    13.85    -0.19    41521    5.30    36.13    8.63 
Sk -69 50    O7 If          B09    13.26    -0.13    35218    5.66    41.41   18.15 
Sk -67 176   O7 Ib(f)       B09    11.82    -0.16    35218    5.66    41.41   18.15 
BI 272       O7 II          B09    13.28    -0.22    35953    5.50    37.41   14.49 
Sk -67 119   O7 III(f)      B09    13.33    -0.21    36689    5.34    33.41   11.58 
BI 229       O7 III         B09    12.95    -0.17    36689    5.34    33.41   11.58 
Sk -68 16    O7 III         B09    12.96    -0.15    36689    5.34    33.41   11.58 
Sk -67 118   O7 V           B09    12.99    -0.20    39084    5.17    30.24    8.40 
Sk -67 250   O7.5 II(f)     B09    12.68    -0.17    35953    5.50    37.41   14.49 
Sk -67 168   O8 Iaf         B09    12.08    -0.17    33021    5.57    37.71   18.68 
Sk -67 101   O8 II((f))     B09    12.63    -0.17    33639    5.40    33.44   14.70 
Sk -67 191   O8 V           B09    13.46    -0.21    36647    5.04    25.12    8.24 
Sk -67 174   O8 V           B09    11.67    -0.18    36647    5.04    25.12    8.24 
Sk -71 41    O8.5 I         B09    12.84    -0.07    33021    5.57    37.71   18.68 
BI 173       O8.5 II(f)     B09    13.00    -0.14    33639    5.40    33.44   14.70 
Sk -67 38    O8.5 V         P09    13.72    -0.23    36647    5.04    25.12    8.24 
BI 130       O8.5 V((f))    B09    12.55    -0.22    36647    5.04    25.12    8.24 
Sk -66 171   O9 Ia          B09    12.19    -0.15    30824    5.49    34.39   19.39 
Sk -69 257   O9 II          B09    12.49    -0.08    31324    5.29    29.71   15.07 
Sk -70 97    O9 III         B09    13.33    -0.23    31825    5.10    25.03   11.71 
Sk -70 13    O9 V           B09    12.35    -0.15    34210    4.91    20.15    8.15 
Sk -65 44    O9 V           B09    13.65    -0.21    34210    4.91    20.15    8.15 
BI 128       O9 V           B09    13.82    -0.25    34210    4.91    20.15    8.15 
BI 170       O9.5 I         B09    13.09    -0.17    30824    5.49    34.39   19.39 
Sk -68 135   ON9.7 Ia+      B09    11.36     0.00    30824    5.49    34.39   19.39 
Sk -65 63    O9.7 I         B09    12.56    -0.16    30824    5.49    34.39   19.39 
Sk -66 169   O9.7 Ia+       B09    11.56    -0.13    30824    5.49    34.39   19.39 
Sk -65 21    O9.7 Iab       B09    12.02    -0.16    30824    5.49    34.39   19.39 
Sk -69 124   O9.7 I         B09    12.81    -0.18    30824    5.49    34.39   19.39 
Sk -70 85    B0 I           B09    12.30    -0.10    28627    5.40    30.85   20.34 
Sk -69 59    B0 Ia          P09    12.13    -0.12    28627    5.40    30.85   20.34 
Sk -68 52    B0 Ia          B09    11.54    -0.07    28627    5.40    30.85   20.34 
Sk -67 76    B0 Ia          P09    12.42    -0.13    28627    5.40    30.85   20.34 
Sk -66 185   B0 Iab         B09    13.11    -0.19    28627    5.40    30.85   20.34

==> table3.dat <==
Title: Mass loss rates from mid-IR excesses in LMC and SMC O stars
Authors: Massa D., Fullerton, A.W., Prinja, R.K.
Table: SMC Wind Properties
================================================================================
Byte-by-byte Description of file: table3.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---     Name      Star name
  14- 17 I4     km/s    Vinf      Wind terminal velocity 
  20- 22 A3     ---     Vref      Reference for therminal velocity (1)   
  26- 29 F4.2   Msun/yr Mdot_Th   Theoretical mass loss rate (2)   
  33- 36 F4.2   Msun/yr Mdot_IR   Mass loss rate determined from SED fit   
  39- 43 F5.2   Msun/yr e_Mdot    The 1(sigma) error in Mdot_IR
  47- 50 F4.2   mag     E(B-V)    Reddening determined from SED fit
  53- 57 F5.3   mag     e_E(B-V)  The 1{sigma} uncertainty in E(B-V)  
  61- 64 F4.2   mag     E(B-V)_0  Reddening determined from Spectral type
  67- 71 F5.2   ---     chi2      Reduced chi squared of SED fit
  75- 76 A2     ---     Notes     ?Notes on IR SED (3)
--------------------------------------------------------------------------------
Note (1): References for terminal velocities: 
     E04 = Evans et al. 2004
     M04 = Massey et al. (2004)
     M05 = Massey et al. (2005)
     M09 = Massey et al. (2009)
     M07 = Mokiem et al. (2007)
     P96 = Puls et al. (1996)
     VVV = Terminal velocity determined using Vink et al. (2001) formulae
Note (2): Mass loss determined using Vink et al. (2001) formulae
Note (3): Explanation of notes:
       * = SED fit consistent with no wind emission
       D = Probable disk
--------------------------------------------------------------------------------
AzV14       2000  M04   0.40   4.22   0.75   0.12  0.013   0.16   1.84  
AzV435      1500  M07   0.48   3.20   0.50   0.55  0.013   0.27   6.09  
AzV177      2650  M05   0.24   4.39   0.88   0.04  0.009   0.13   3.49  
NGC346-007  2300  M07   0.28   0.91   1.21   0.12  0.006   0.10   1.53   * 
AzV75       2100  M07   1.10   8.73   1.25   0.15  0.008   0.16   0.96  
AzV61       2025  M09   0.80   9.53   1.89   0.08  0.014   0.14   0.96  
AzV377      2350  M04   0.19   2.82   0.74   0.06  0.010   0.09   0.87  
AzV388      1935  M07   0.21   0.00  47.27   0.12  0.005   0.12  10.04  
AzV243      2125  M07   0.15   1.72   0.45   0.10  0.005   0.11   1.18  
AzV446      1400  M05   0.25   1.08   0.27   0.03  0.000   0.09   0.44  
AzV220      2267  VVV   0.52  11.83   2.58   0.07  0.015   0.09   0.35  
AzV15       2125  M07   0.57   4.21   0.74   0.18  0.004   0.10   0.41  
AzV476      2646  VVV   0.09   2.86   0.71   0.25  0.007   0.24   1.28  
AzV83        940  M07   1.21   4.74   0.78   0.16  0.011   0.18   0.90  
AzV232      1400  M09   0.74   8.22   0.71   0.16  0.007   0.11   2.39  
AzV469      1550  M07   0.65   3.30   1.20   0.15  0.008   0.09   0.15  
AzV26       2150  M07   0.35   3.04   0.66   0.19  0.004   0.11   1.70  
AzV80       1550  E04   0.42   4.17   0.57   0.10  0.007   0.18  12.63  
AzV207      2000  M05   0.11   1.19   0.64   0.13  0.005   0.10   0.90   * 
AzV208      2537  VVV   0.08  57.90   0.48   0.03  0.000   0.22   9.72   D 
AzV440      1300  M05   0.18   0.90   0.42   0.12  0.008   0.12   0.40  
AzV69       1800  M07   0.27   3.38   0.76   0.14  0.007   0.09   2.40  
AzV491      2167  VVV   0.21   2.09   1.50   0.08  0.008   0.11   0.82   * 
AzV47       2140  VVV   0.16   0.00  -0.00   0.03  0.000   0.04  18.12  
AzV95       1700  M07   0.22   4.55   0.99   0.16  0.012   0.11   0.52  
AzV135      2140  VVV   0.16   2.91   0.92   0.06  0.005   0.07   0.45  
AzV461      2310  VVV   0.06   0.00   0.00   0.05  0.005   0.10   0.61  
AzV261      2179  VVV   0.19  72.30   0.74   0.03  0.000   0.23  40.01   D 
AzV73       2190  VVV   0.05   1.43   0.28   0.03  0.000   0.14  58.06  
AzV70       1450  M07   0.24   4.84   0.55   0.13  0.006   0.12   1.99  
AzV479      2159  VVV   0.15   3.57   0.80   0.15  0.004   0.14   0.53  
AzV378      2078  VVV   0.09   1.52   0.78   0.12  0.004   0.06   0.40  
AzV451      2063  VVV   0.04   1.78   0.47   0.15  0.006   0.08   1.90  
AzV372      1550  M07   0.16   5.06   0.64   0.13  0.008   0.11   0.65  
AzV456      1450  M07   0.17   3.49   0.43   0.36  0.004   0.38   0.16  
AzV238      1200  P96   0.17   2.27   0.53   0.10  0.011   0.07   0.41  
AzV423      2111  VVV   0.09   3.22   0.70   0.12  0.006   0.10   0.90  
AzV120      2039  VVV   0.07   0.00   0.00   0.12  0.007   0.06   0.74  
AzV170      2039  VVV   0.07   2.07   0.90   0.11  0.005   0.06   1.26  
AzV334      2039  VVV   0.07   2.49   0.74   0.14  0.006   0.08   0.44  
AzV327      1500  E04   0.15   1.16   0.98   0.10  0.005   0.07   0.47   * 
AzV215      1400  M07   0.13   7.03   0.61   0.14  0.007   0.19   3.31  
AzV235      1400  M07   0.13  16.98   1.62   0.13  0.016   0.10   1.50   D 
AzV104      1340  M07   0.14   2.96   0.63   0.10  0.006   0.12   0.69  
AzV216      2077  VVV   0.06   0.00   0.00   0.16  0.003   0.12   1.83  
NGC346-026  1780  VVV   0.03   5.92   1.42   0.06  0.028   0.15   2.52   D 

==> table4.dat <==
Title: Mass loss rates from mid-IR excesses in LMC and SMC O stars
Authors: Massa D., Fullerton, A.W., Prinja, R.K.
Table: LMC Wind Properties
================================================================================
Byte-by-byte Description of file: table4.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---     Name      Star name
  14- 17 I4     km/s    Vinf      Wind terminal velocity 
  20- 22 A3     ---     Vref      Reference for therminal velocity (1)   
  26- 29 F4.2   Msun/yr Mdot_Th   Theoretical mass loss rate (2)   
  33- 36 F4.2   Msun/yr Mdot_IR   Mass loss rate determined from SED fit   
  39- 43 F5.2   Msun/yr e_Mdot    The 1(sigma) error in Mdot_IR
  47- 50 F4.2   mag     E(B-V)    Reddening determined from SED fit
  53- 57 F5.3   mag     e_E(B-V)  The 1{sigma} uncertainty in E(B-V)  
  61- 64 F4.2   mag     E(B-V)_0  Reddening determined from Spectral type
  67- 71 F5.2   ---     chi2      Reduced chi squared of SED fit
--------------------------------------------------------------------------------
Note (1): References for terminal velocities: 
     C16 = Crowther et al. (2016)
     VVV = Terminal velocity determined using Vink et al. (2001) formulae
Note (2): Mass loss determined using Vink et al. (2001) formulae
--------------------------------------------------------------------------------
Sk -66 172  3100  C16   3.19   9.16   0.99   0.11  0.007   0.23   3.33  
Sk -68 137  3400  C16   2.84   7.17   0.83   0.39  0.005   0.27   6.58  
LH64-16     3250  C16   3.01   6.35   0.82   0.18  0.005   0.13   2.05  
Sk -70 91   3150  C16   3.12   4.90   0.73   0.13  0.005   0.12   2.48  
BI 237      3400  C16   1.85   3.88   0.58   0.41  0.005   0.24   1.12  
Sk -67 166  1900  C16   5.49   9.01   0.61   0.16  0.006   0.11   0.56  
Sk -71 46   2431  VVV   4.05  12.89   1.07   0.49  0.006   0.24   2.33  
Sk -67 167  2150  C16   4.71  10.91   0.79   0.17  0.006   0.14   1.99  
Sk -65 47   2100  C16   4.85   7.67   0.95   0.19  0.012   0.15   0.36  
Sk -67 69   2500  C16   1.89   4.61   0.49   0.18  0.005   0.18   1.20  
Sk -67 105  3001  VVV   1.51   5.85   0.62   0.29  0.005   0.19   0.74  
Sk -67 108  3001  VVV   1.51   5.18   0.59   0.15  0.006   0.14   2.71  
Sk -71 45   2500  C16   1.89   0.00   0.00   0.05  0.000   0.23  86.30  
Sk -70 60   2300  C16   1.30  12.30   0.21   0.05  0.000   0.16  18.28  
Sk -70 69   2750  C16   0.65   1.78   0.51   0.16  0.005   0.08   0.74  
Sk -67 111  2000  C16   2.36   7.09   0.63   0.17  0.005   0.11   1.16  
Sk -65 22   1350  C16   3.83  11.88   0.68   0.17  0.008   0.12   0.70  
Sk -69 104  2159  VVV   2.15   6.39   0.73   0.14  0.004   0.10   2.88  
Sk -66 100  2075  C16   1.44   3.04   0.58   0.16  0.004   0.11   0.73  
BI 208      3050  VVV   0.35   2.24   0.41   0.14  0.004   0.10   0.85  
Sk -71 19   2633  VVV   0.67   4.65   0.80   0.13  0.006   0.13   4.68  
Sk -66 18   3050  VVV   0.35   1.98   0.44   0.16  0.005   0.14   0.56  
Sk -71 50   2633  VVV   0.67   4.16   0.50   0.22  0.006   0.03   1.25  
Sk -70 115  2200  C16   0.84   5.76   0.50   0.33  0.007   0.23   1.92  
BI 13       3050  VVV   0.35   2.30   0.87   0.11  0.007   0.15   0.72  
Sk -69 50   2064  VVV   1.43   7.09   0.76   0.19  0.005   0.18   0.78  
Sk -67 176  2064  VVV   1.43   6.52   0.58   0.15  0.005   0.15   1.73  
BI 272      3400  C16   0.47   4.63   0.89   0.13  0.004   0.09   4.84  
Sk -67 119  2494  VVV   0.41   3.24   0.36   0.19  0.004   0.11   3.98  
BI 229      1950  C16   0.55   2.98   0.35   0.11  0.005   0.15   2.88  
Sk -68 16   2494  VVV   0.41   4.74   0.45   0.15  0.005   0.17   2.86  
Sk -67 118  2854  VVV   0.22   1.34   0.28   0.12  0.006   0.13   4.87  
Sk -67 250  2291  VVV   0.76   8.62   0.75   0.09  0.007   0.14  12.16  
Sk -67 168  1979  VVV   0.89   6.30   0.47   0.16  0.004   0.13   1.55  
Sk -67 101  2300  C16   0.42   2.06   0.47   0.16  0.003   0.14   1.08  
Sk -67 191  1950  C16   0.19   1.25   0.17   0.22  0.004   0.12   0.20  
Sk -67 174  2645  VVV   0.13   4.02   0.15   0.05  0.000   0.15   4.22  
Sk -71 41   1979  VVV   0.89   7.05   0.78   0.31  0.005   0.23   2.92  
BI 173      2850  C16   0.32   6.65   0.64   0.22  0.005   0.17   1.57  
Sk -67 38   2645  VVV   0.13   1.94   0.35   0.17  0.007   0.10   1.25  
BI 130      2645  VVV   0.13   2.69   0.26   0.18  0.007   0.11   2.83  
Sk -66 171  1885  VVV   0.52   7.04   0.52   0.16  0.005   0.14   1.51  
Sk -69 257  2059  VVV   0.25   4.94   0.84   0.27  0.008   0.22   0.58  
Sk -70 97   2193  VVV   0.13   5.58   0.50   0.25  0.009   0.07   1.31  
Sk -70 13   2392  VVV   0.08   2.51   0.24   0.15  0.005   0.17   4.61  
Sk -65 44   2392  VVV   0.08   1.15   0.38   0.18  0.012   0.11   0.36  
BI 128      2392  VVV   0.08   2.15   0.31   0.11  0.007   0.07   2.02  
BI 170      1700  C16   0.59   8.95   1.18   0.11  0.009   0.12   2.00  
Sk -68 135  1050  C16   1.07   8.75   0.45   0.35  0.009   0.29   4.61  
Sk -65 63   1885  VVV   0.52   6.25   0.73   0.13  0.010   0.13   1.26  
Sk -66 169   800  C16   1.49   5.94   0.30   0.15  0.006   0.16   2.08  
Sk -65 21   1700  C16   0.59   5.43   0.58   0.06  0.010   0.13   2.52  
Sk -69 124  1600  C16   0.64   4.51   0.48   0.15  0.005   0.11   1.08  
Sk -70 85   1765  VVV   0.29   6.52   0.53   0.22  0.006   0.18   1.94  
Sk -69 59   1765  VVV   0.29   6.93   0.60   0.19  0.005   0.16   3.96  
Sk -68 52   1765  VVV   0.29   8.24   0.52   0.22  0.005   0.21   4.12  
Sk -67 76   1765  VVV   0.29   8.84   0.64   0.06  0.006   0.15   3.39  
Sk -66 185  1765  VVV   0.29   3.20   0.54   0.13  0.004   0.09   1.58
